Fast 2D Map Matching Based on Area Graphs

We present a novel area matching algorithm for merging two different 2D grid maps. There are many approaches to address this problem, nevertheless, most previous work is built on some assumptions, such as rigid transformation, or similar scale and modalities of two maps. In this work we propose a 2D map matching algorithm based on area segmentation. We transfer general 2D occupancy grid maps to an area graph representation, then compute the correct results by voting in that space. In the experiments, we compare with a state-of-the-art method applied to the matching of sensor maps with ground truth layout maps. The experiment shows that our algorithm has a better performance on large-scale maps and a faster computation speed.

==> img/results/time.txt <==
freiburg: 
	total time: 9.23014
	total time:  [1.43719816 1.61540818 2.39116192 2.37541294 0.16690397 1.24405909]

intel: 
	total time: 15.93429
	total time:  [2.17389393 0.79862905 7.77889395 1.35992193 0.84762788 2.97532606]

lab_a: 
	total time: 16.43449
	total time:  [2.06205583 1.05988693 6.84859014 1.90287399 1.20231104 3.35876894]

lab_c: 
	total time: 11.09881
	total time:  [1.43243194 1.25424004 2.76046991 2.6022141  1.15041304 1.89904499]

lab_d: 
	total time: 39.73615
	total time:  [ 2.66684198  1.91692495 11.33991408  4.89458203  2.39412904 16.52375984]

lab_f: 
	total time: 231.78927
	total time:  [  2.83649302   2.78790402  13.46365786  11.74291897  21.07211304 179.88618088]


==> reviews.txt <==
 * soeren: different scale? input resolution

 * soeren: For example as you said in "the lower the wp was, the higher the correctness was obtained". 

 * jiawei: add w for segmentation

 * jiawei: re-do experiments



IV D Transformation Estimation more clear




============================================================================ 
ROBIO 2019 Reviews for Submission #421
============================================================================ 

Title: Fast 2D Map Matching Based on Area Graphs
Authors: Jiawei Hou, Haofei Kuang and Sören Schwertfeger
============================================================================
                            REVIEWER #1
============================================================================

Detailed Comments
---------------------------------------------------------------------------
This paper presents a method for map matching based on "Area Graph" which represents the map by segmented region. The method mainly consists of area segmentation, feature extraction, area matching and culling, coarse-to-fine transformation estimation strategy, which leverage the characteristics of geometric structure of the map, consequently, to exhibit the modality-invariant matching performance.
The algorithm pipeline behind this paper is clear, however, I do feel some technical description (e.g. IV.D. Transformation Estimation) is vague, and a little literary expression modified about such parts would definitely be helpful.
In overall, the paper has been written well, motivation, methodology illustration and experimental evaluation is logical and inspiring.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

Detailed Comments
---------------------------------------------------------------------------
The application and method of this work to complement 2D map matching algorithm is interesting and practical. The experimental results show your model significantly outperform the state-of-the-art model, but I still have some minor questions and comments as follows:

1. It seems that only rotation transformation is considered in your paper, while in real case, there may be other types of distortion between source and target map, like rescale, perspective, or shear, which requrie different kinds of transformation method. From this perspetive, your work is limited to only match two maps with only rotations but can't deal with other cases, for a simple example, two maps with different size.

2. Maybe more detailed explanations are needed in IV D Transformation Estimation part. The clustering and searching algorithm you use for finding optimized parameters of rotation transformation is a little bit ambiguous. You could use pseudocode to help explain your algorithm more logically and clearly.

3. You should be more careful and precise about your experssion. For example as you said in "the lower the wp was, the higher the correctness was obtained". If it's the case, why not set wp as 0 instead 0.1 as in your paper?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

Detailed Comments
---------------------------------------------------------------------------
A novel area matching algorithm for merging two different 2D grid maps is proposed.  In this work a 2D map matching algorithm based on area segmentation is atrractive.  The experiment shows that this algorithm has a better performance on large-scale maps and a faster computation speed.It meets the standard of the conference.
---------------------------------------------------------------------------




